LISA verification binaries with updated distances from Gaia Data Release 2

Ultracompact binaries with orbital periods less than a few hours will dominate the gravitational wave signal in the mHz regime. Until recently, 10 systems were expected have a predicted gravitational wave signal strong enough to be detectable by the Laser Interferometer Space Antenna (LISA), the so-called `verification binaries'. System parameters, including distances, are needed to provide an accurate prediction of the expected gravitational wave strength to be measured by LISA. Using parallaxes from {\sl Gaia} Data Release 2 we calculate signal-to-noise ratios (SNR) for $\approx$50 verification binary candidates. We find that 11 binaries reach a SNR$\geq$20, two further binaries reaching a SNR$\geq$5 and three more systems are expected to have a SNR$\approx$5 after four years integration with LISA. For these 16 systems we present predictions of the gravitational wave amplitude ($\mathcal{A}$) and parameter uncertainties from Fisher information matrix on the amplitude ($\mathcal{A}$) and inclination ($\iota$).

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
